Dataset FAN-01: Revisiting the EAA Benchmark for a low-pressure axial fan

We revisit the online repository, the data source, the details of the experiments, and selected numerical results of the EAA benchmark case of a low-pressure axial fan. We present the whole aeroacoustic simulation process and its validation by experimental results. A successful computation of the flow and acoustic involves the following procedure, including validation: 1. Obtaining a verified mesh for the flow simulation. 2. Evaluating turbulence modeling. 3. Performing a mesh convergence study. 4. Validating significant flow results concerning a subsequent acoustic simulation. 5. Establishing a computational domain and meshing regarding the acoustic field. 6. Acoustic source term calculation includes possible truncation and interpolation from the flow grid to the acoustic mesh. 7. The acoustic field computation and validation of its significant physical quantities. The data acquisition was motivated to cover all validation steps with experimental data regarding this conceptual workflow. We will present physical and methodological details for a successful aeroacoustic fan simulation.

==> README.txt <==
DAGA
Hinweise zur Erstellung des Manuskripts:



- Windows: 
Bitte benutzen sie die Vorlage template_daga.tex, um Ihr Manuskript zu erstellen.


- Linux/OS X: 
Je nach Kodierungseinstellungen können Sie zwischen template_daga.tex (ANSI/latin1) oder template_daga_utf8.tex (utf8) wählen.



Erstellung mittels LaTeX:


Sowohl LaTeX als auch pdfLaTeX können genutzt werden, um das Manuskript zu erstellen. 
Bitte beachten sie auch die im Template angegebenen Hinweise.

